Progenitor, environment, and modelling of the interacting transient, AT 2016jbu (Gaia16cfr)

We present the bolometric lightcurve, identification and analysis of the progenitor candidate, and preliminary modelling of AT2016jbu (Gaia16cfr). We find a progenitor consistent with a $\sim$22--25~$M_{\odot}$ yellow hypergiant surrounded by a dusty circumstellar shell, in agreement with what has been previously reported. We see evidence for significant photometric variability in the progenitor, as well as strong H$\alpha$ emission consistent with pre-existing circumstellar material. The age of the environment as well as the resolved stellar population surrounding AT2016jbu, support a progenitor age of $>$10 Myr, consistent with a progenitor mass of $\sim$22~$M_{\odot}$. A joint analysis of the velocity evolution of AT2016jbu, and the photospheric radius inferred from the bolometric lightcurve shows the transient is consistent with two successive outbursts/explosions. The first outburst ejected material with velocity $\sim$650$kms^{-1}$, while the second, more energetic event, ejected material at $\sim$4500$kms^{-1}$. Whether the latter is the core-collapse of the progenitor remains uncertain. We place a limit on the ejected $^{56}$Ni mass of $<$0.016$M_{\odot}$. Using the BPASS code, we explore a wide range of possible progenitor systems, and find that the majority of these are in binaries, some of which are undergoing mass transfer or common envelope evolution immediately prior to explosion. Finally, we use the SNEC code to demonstrate that the low-energy explosion within some of these binary systems, together with sufficient CSM, can reproduce the overall morphology of the lightcurve of AT2016jbu.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
